A Subgrid Turbulent Mean Field Dynamo Model for Cosmological Galaxy Formation Simulations

Magnetic fields have been included in cosmological simulations of galaxy formation only recently, due to advances in numerical techniques and a better understanding of the galaxy formation physics. In this paper, we develop a new subgrid model for the turbulent dynamo that takes place in the supersonic interstellar medium in star-forming galaxies. It is based on a mean-field approach that computes the turbulent kinetic energy at unresolved scales (the so-called subgrid scales) and modifies the induction equation to account for the corresponding $\alpha$ dynamo. Our subgrid model depends on one free parameter, the quenching parameter, that controls the saturation of the subgrid dynamo. Thanks to this mean-field approach, we can now model the fast amplification of the magnetic field inside turbulent star-forming galaxies, without relying on artificially strong initial fields or without using prohibitively expensive high-resolution simulations. We show that the evolution of the magnetic field in our zoom-in Milky Way-like galaxy is consistent with a simple picture, in which the field is in equipartition with the turbulent kinetic energy inside the star-forming disc, with a field strength around 10 $\mu$G at low redshift, while at the same time strong galactic outflows fill the halo with a slightly weaker magnetic field, whose strength (10 nG) is consistent will the ideal MHD dilution factor. Our results are in good agreement with recent theoretical and numerical predictions. We also compare our simulation with Faraday depth observations at both low and high redshift, seeing overall good agreement with some caveats. Our model naturally predicts stronger magnetic fields at high redshift (around 100 $\mu$G in the galaxy and 1 $\mu$G in the halo), but also stronger depolarisation effects due to stronger turbulence at early time.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
